Polarizablity of 2D and 3D conducting objects using method of moments

Fundamental antenna limits of the gain-bandwidth product are derived from polarizability calculations. This electrostatic technique has significant value in many antenna evaluations. Polarizability is not available in closed form for most antenna shapes and no commercial electromagnetic packages have this facility. Numerical computation of the polarizability for arbitrary conducting bodies was undertaken using an unstructured triangular mesh over the surface of 2D and 3D objects. Numerical results compare favourably with analytical solutions and can be implemented efficiently for large structures of arbitrary shape.

==> gammaSpheroid.txt <==
xi			gammaSV			gammaSH
0.100000000000000	0.486613544914366	6.01856163436370
0.102341140210545	0.499675735042039	6.03474472563773
0.104737089795945	0.513125087917541	6.05131304837438
0.107189131920513	0.526974681984337	6.06827590143636
0.109698579789238	0.541238103409816	6.08564281322706
0.112266777351081	0.555929468321857	6.10342354753273
0.114895100018731	0.571063446112662	6.12162810951789
0.117584955405216	0.586655283864659	6.14026675187780
0.120337784077759	0.602720831956284	6.15934998115236
0.123155060329283	0.619276570908538	6.17888856420545
0.126038292967973	0.636339639536574	6.19889353487411
0.128989026125331	0.653927864474034	6.21937620079199
0.132008840083142	0.672059791141594	6.24034815039153
0.135099352119803	0.690754716235053	6.26182126008954
0.138262217376466	0.710032721812460	6.28380770166085
0.141499129743458	0.729914711064155	6.30631994980491
0.144811822767453	0.750422445854186	6.32937078991029
0.148202070579886	0.771578586126502	6.35297332602199
0.151671688847092	0.793406731274460	6.37714098901694
0.155222535742705	0.815931463577666	6.40188754499275
0.158856512942805	0.839178393815958	6.42722710387519
0.162575566644379	0.863174209176455	6.45317412824984
0.166381688607613	0.887946723576077	6.47974344242364
0.170276917222590	0.913524930528792	6.50695024172180
0.174263338600965	0.939939058694094	6.53481010202618
0.178343087693191	0.967220630250898	6.56333898956091
0.182518349431904	0.995402522249152	6.59255327093141
0.186791359902078	1.02451903110008	6.62246972342288
0.191164407538570	1.05460594037501	6.65310554556470
0.195639834351706	1.08570059209258	6.68447836796703
0.200220037181558	1.11784196168389	6.71660626443621
0.204907468981585	1.15107073683655	6.74950776337559
0.209704640132323	1.18542940042956	6.78320185947858
0.214614119785840	1.22096231778316	6.81770802572078
0.219638537241655	1.25771582846090	6.85304622565814
0.224780583354873	1.29573834287441	6.88923692603846
0.230043011977292	1.33508044395592	6.92630110973321
0.235428641432242	1.37579499417891	6.96426028899727
0.240940356023953	1.41793724822338	7.00313651906387
0.246581107582260	1.46156497159920	7.04295241208246
0.252353917043477	1.50673856555943	7.08373115140713
0.258261876068268	1.55352119865469	7.12549650624344
0.264308148697411	1.60197894529971	7.16827284666161
0.270495973046314	1.65218093174546	7.21208515898403
0.276828663039207	1.70419948987246	7.25695906155542
0.283309610183932	1.75811031924572	7.30292082090375
0.289942285388288	1.81399265789735	7.34999736830040
0.296730240818887	1.87192946232993	7.39821631672804
0.303677111803546	1.93200759726322	7.44760597826485
0.310786618778201	1.99431803567705	7.49819538189379
0.318062569279412	2.05895606973598	7.55001429174579
0.325508859983506	2.12602153321608	7.60309322578571
0.333129478793467	2.19561903609030	7.65746347495025
0.340928506974681	2.26785821196849	7.71315712274689
0.348910121340677	2.34285397912879	7.77020706532314
0.357078596490046	2.42072681592116	7.82864703201552
0.365438307095726	2.50160305137023	7.88851160638768
0.373993730247880	2.58561517185392	7.94983624776740
0.382749447851631	2.67290214478654	8.01265731329201
0.391710149080926	2.76360976029053	8.07701208047220
0.400880632889846	2.85789099190011	8.14293877028413
0.410265810582719	2.95590637740240	8.21047657079977
0.419870708444391	3.05782442098791	8.27966566136587
0.429700470432084	3.16382201795310	8.35054723734163
0.439760360930272	3.27408490327199	8.42316353540566
0.450055767570050	3.38880812543356	8.49755785944265
0.460592204114511	3.50819654702589	8.57377460702051
0.471375313411672	3.63246537363738	8.65185929646880
0.482410870416537	3.76184071274055	8.73185859456925
0.493704785283900	3.89656016432497	8.81382034486976
0.505263106533568	4.03687344515266	8.89779359663279
0.517092024289676	4.18304304862366	8.98382863442989
0.529197873595844	4.33534494235999	9.07197700839362
0.541587137807947	4.49406930574491	9.16229156513898
0.554266452066311	4.65952130979061	9.25482647936593
0.567242606849198	4.83202194185265	9.34963728615545
0.580522551609490	5.01190887786323	9.44678091397126
0.594113398496503	5.19953740491911	9.54631571837998
0.608022426164942	5.39528139723375	9.64830151650226
0.622257083673023	5.59953434864802	9.75279962220828
0.636824994471859	5.81271046508986	9.85987288207053
0.651733960488242	6.03524582058230	9.96958571208781
0.666991966303012	6.26759958062035	10.0820041351941
0.682607183427239	6.51025529697325	10.1971958195665
0.698587974678525	6.76372227821875	10.3152301177470
0.714942898659758	7.02853704058229	10.4361781065923
0.731680714342720	7.30526484393676	10.5601126280682
0.748810385759002	7.59450131811937	10.6871083309022
0.766341086800746	7.89687418504166	10.8172417131123
0.784282206133768	8.21304508240865	10.9505911654273
0.802643352225718	8.54371149522448	11.0872370156161
0.821434358491943	8.88960880164592	11.2272615737427
0.840665288561833	9.25151244015398	11.3707491783654
0.860346441668451	9.63024020544748	11.5177862436991
0.880488358164346	10.0266546809255	11.6684613077580
0.901101825166502	10.4416658161156	11.8228650815003
0.922197882333433	10.8762336579280	11.9810904989940
0.943787827777538	11.3313712451707	12.1432327686251
0.965883224115870	11.8081476763531	12.3093894253685
0.988495904662558	12.3076913614302	12.4796603841474
1.01163797976621	12.3934345169201	12.2224292631694
1.03532184329566	12.0566627450426	11.5638010607359
1.05956017927762	11.7316300098149	10.9422633869142
1.08436596868961	11.4178797022786	10.3556402257757
1.10975249641207	11.1149741332577	9.80188773087534
1.13573335834311	10.8224937181533	9.27908597446277
1.16232246867985	10.5400361976962	8.78543122249396
1.18953406737032	10.2672158930507	8.31922870142291
1.21738272773966	10.0036629937368	7.87888582497986
1.24588336429501	9.74902287690436	7.46290585121963
1.27505124071301	9.50295545656010	7.06988194206656
1.30490197801440	9.26513456141181	6.69849159939545
1.33545156292990	9.03524734005214	6.34749145338316
1.36671635646201	8.81299369226382	6.01571238044740
1.39871310264724	8.59808572528129	5.70205492956882
1.43145893752348	8.39024723389686	5.40548503717336
1.46497139830729	8.18921320334909	5.12503001204258
1.49926843278605	7.99472933397913	4.85977477292571
1.53436840893001	7.80655158668548	4.60885832265350
1.57029012472938	7.62444574825209	4.37147044360664
1.60705281826164	7.44818701566557	4.14684860037538
1.64467617799466	7.27755959857717	3.93427503636557
1.68318035333096	7.11235633910301	3.73307405196561
1.72258596539879	6.95237834819227	3.54260945269110
1.76291411809595	6.79743465782748	3.36228215647390
1.80418640939207	6.64734188835402	3.19152794996354
1.84642494289554	6.50192393026767	3.02981538436357
1.88965233969121	6.36101163981884	2.87664380193794
1.93389175045523	6.22444254782096	2.73154148489469
1.97916686785356	6.09206058107804	2.59406391888883
2.02550193923067	5.96371579587234	2.46379216388663
2.07292177959537	5.83926412297859	2.34033132560046
2.12145178491063	5.71856712369452	2.22330912114059
2.17111794569450	5.60149175640069	2.11237453293834
2.22194686093952	5.48791015318440	2.00719654537714
2.27396575235793	5.37769940608293	1.90746295892486
2.32720247896041	5.27074136252173	1.81287927689451
2.38168555197616	5.16692242954177	1.72316766027267
2.43744415012222	5.06613338642865	1.63806594634652
2.49450813523032	4.96826920537319	1.55732672713355
2.55290806823952	4.87322887981000	1.48071648387298
2.61267522556333	4.78091526009609	1.40801477407661
2.67384161583995	4.69123489620680	1.33901346786023
2.73643999707467	4.60409788714082	1.27351603048508
2.80050389418363	4.51941773673958	1.21133684823459
2.86606761694825	4.43711121563967	1.15230059493389
2.93316627839004	4.35709822908952	1.09624163659063
3.00183581357559	4.27930169037320	1.04300347179554
3.07211299886176	4.20364739959631	0.992438205670618
3.14403547159150	4.13006392759907	0.944406055292734
3.21764175025074	4.05848250477288	0.898774884651464
3.29297125509715	3.98883691456617	0.855419767322409
3.37006432927193	3.92106339147502	0.814222575151885
3.44896226040576	3.85510052332313	0.775071591356218
3.52970730273065	3.79088915764441	0.737861146539223
3.61234269970943	3.72837231198981	0.702491276225472
3.69691270719503	3.66749508798781	0.668867398594918
3.78346261713193	3.60820458899571	0.636900011186775
3.87203878181256	3.55044984118595	0.606504405417678
3.96268863870148	3.49418171791883	0.577600397831271
4.05546073584083	3.43935286725924	0.550112077064008
4.15040475785048	3.38591764250176	0.523967565575168
4.24757155253690	3.33383203557398	0.499098795248377
4.34701315812502	3.28305361319426	0.475441296027406
4.44878283112759	3.23354145566501	0.452933996800959
4.55293507486695	3.18525609818836	0.431519037799874
4.65952566866468	3.13815947459564	0.411141593815723
4.76861169771447	3.09221486338732	0.391749707592521
4.88025158365443	3.04738683598419	0.373294132783245
4.99450511585514	3.00364120709534	0.355728185900375
5.11143348344017	2.96094498711223	0.339007606724772
5.23109930805626	2.91926633644271	0.323090426670110
5.35356667741072	2.87857452170191	0.307936844630963
5.47890117959394	2.83883987368126	0.293509109871494
5.60716993820546	2.80003374701999	0.279771411538834
5.73844164830240	2.76212848150674	0.266689774410599
5.87278661318948	2.72509736494233	0.254231960509822
6.01027678207038	2.68891459749760	0.242367376242872
6.15098578858050	2.65355525750309	0.231066984736872
6.29498899022189	2.61899526861024	0.220303223072743
6.44236350872137	2.58521136826622	0.210049924128381
6.59318827133355	2.55218107744736	0.200282242763769
6.74754405311069	2.51988267159802	0.190976586095960
6.90551352016233	2.48829515272471	0.182110547627070
7.06718127392749	2.45739822259687	0.173662845002671
7.23263389648354	2.42717225700816	0.165613261191302
7.40195999691565	2.39759828105406	0.157942588888365
7.57525025877191	2.36865794538341	0.150632577959437
7.75259748862946	2.34033350338339	0.143665885749062
7.93409666579749	2.31260778925937	0.137026030091425
8.11984499318401	2.28546419697227	0.130697344869066
8.30994194935339	2.25888665999833	0.124664937974889
8.50448934180268	2.23285963187706	0.118914651541290
8.70359136148516	2.20736806751505	0.113433024308291
8.90735463861044	2.18239740521454	0.108207256010093
9.11588829975082	2.15793354939699	0.103225173666564
9.32930402628469	2.13396285399319	0.0984751996728519
9.54771611420806	2.11047210647265	0.0939463215865287
9.77124153534650	2.08744851248624	0.0896280635175994
10.0000000000000	2.06487968109695	0.0855104590321865

